Addressing Discontinuous Root-Finding for Subsequent Differentiability in Machine Learning, Inverse Problems, and Control

There are many physical processes that have inherent discontinuities in their mathematical formulations. This paper is motivated by the specific case of collisions between two rigid or deformable bodies and the intrinsic nature of that discontinuity. The impulse response to a collision is discontinuous with the lack of any response when no collision occurs, which causes difficulties for numerical approaches that require differentiability which are typical in machine learning, inverse problems, and control. We theoretically and numerically demonstrate that the derivative of the collision time with respect to the parameters becomes infinite as one approaches the barrier separating colliding from not colliding, and use lifting to complexify the solution space so that solutions on the other side of the barrier are directly attainable as precise values. Subsequently, we mollify the barrier posed by the unbounded derivatives, so that one can tunnel back and forth in a smooth and reliable fashion facilitating the use of standard numerical approaches. Moreover, we illustrate that standard approaches fail in numerous ways mostly due to a lack of understanding of the mathematical nature of the problem (e.g. typical backpropagation utilizes many rules of differentiation, but ignores L'Hopital's rule).

==> allfiles.txt <==
quadratic-section/smoothing-subsection/t_target_b_hat_plot.png
quadratic-section/smoothing-subsection/phase_diagram_expnum1.png
quadratic-section/smoothing-subsection/roots_expnum1.png
quadratic-section/smoothing-subsection/examples/example12/backprop_grad_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example12/backprop_grad_roots_real.png
quadratic-section/smoothing-subsection/examples/example12/backprop_grad_roots_imag.png
quadratic-section/smoothing-subsection/phase_diagram_expnum17.png
quadratic-section/smoothing-subsection/roots_real_expnum17.png
quadratic-section/smoothing-subsection/roots_imag_expnum17.png
quadratic-section/smoothing-subsection/examples_3_parameter/example19/*_phase_diagram_*.png
quadratic-section/smoothing-subsection/examples_3_parameter/example19/*_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example19/*_roots_imag.png
quadratic-section/differentiation-subsection/newton_backprop_7iters.png
quadratic-section/differentiation-subsection/newton_analytic_7iters.png
quadratic-section/differentiation-subsection/newton_backprop_20iters.png
quadratic-section/differentiation-subsection/newton_analytic_20iters.png
quadratic-section/differentiation-subsection/newton_backprop_50iters.png
quadratic-section/differentiation-subsection/newton_analytic_50iters.png
quadratic-section/differentiation-subsection/newton_threshold.png
quadratic-section/differentiation-of-complex-subsection/table1.tex
quadratic-section/differentiation-of-complex-subsection/table2.tex
quadratic-section/differentiation-of-complex-subsection/table3.tex
quadratic-section/differentiation-of-complex-subsection/table4.tex
cubic-section/cross_section/roots_phase_space.png
cubic-section/cross_section/roots_phase_space_all4.png
cubic-section/cross_section/roots_phase_space_all5.png
cubic-section/cross_section/roots_tilde_phase_space.png
cubic-section/cross_section/roots_phase_space_all8.png
cubic-section/cross_section/roots_phase_space_all9.png
cubic-section/arctan/arctan2.png
cubic-section/arctan/tilde_phase_space_arctan2.png
cubic-section/motivation_for_smoothing/s_zero_curve_with_target1.png
cubic-section/motivation_for_smoothing/s_zero_curve_with_target2.png
cubic-section/analytic_t_target_b_hat_plot_positive.png
cubic-section/analytic_t_target_b_hat_plot_negative.png
cubic-section/examples_4_parameter/example1/*_normal_phase_diagram_hat_1.png
cubic-section/examples_4_parameter/example1/*_normal_phase_diagram_tilde_1.png
cubic-section/examples_4_parameter/example1/*_normal_new_roots_real.png
cubic-section/examples_4_parameter/example1/*_normal_new_roots_imag.png
cubic-section/examples_4_parameter/example1/*_normal_phase_diagram_hat_1.png
cubic-section/examples_4_parameter/example1/*_normal_phase_diagram_tilde_1.png
cubic-section/examples_4_parameter/example1/*_normal_new_roots_real.png
cubic-section/examples_4_parameter/example1/*_normal_new_roots_imag.png
cubic-section/examples_4_parameter/example2/*_normal_phase_diagram_hat_1.png
cubic-section/examples_4_parameter/example2/*_normal_phase_diagram_tilde_1.png
cubic-section/examples_4_parameter/example2/*_normal_new_roots_real.png
cubic-section/examples_4_parameter/example2/*_normal_new_roots_imag.png
cubic-section/examples_4_parameter/example2/clamped_given_1000.0_*_phase_diagram_hat_1.png
cubic-section/examples_4_parameter/example2/clamped_given_1000.0_*_phase_diagram_tilde_1.png
cubic-section/examples_4_parameter/example2/clamped_given_1000.0_*_new_roots_real.png
cubic-section/examples_4_parameter/example2/clamped_given_1000.0_*_new_roots_imag.png
cubic-section/examples_4_parameter/example2/*.tex
cubic-section/examples_4_parameter/example2/*_5.tex
quadratic-section/smoothing-subsection/phase_diagram_expnum36.png
quadratic-section/smoothing-subsection/loss_expnum36.png
quadratic-section/smoothing-subsection/phase_diagram_expnum35.png
quadratic-section/smoothing-subsection/loss_expnum35.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_phase_diagram_1.png
quadratic-section/smoothing-subsection/phase_diagram_zoom_expnum5_new.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_roots_real.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_roots_imag.png
quadratic-section/smoothing-subsection/phase_diagram_zero_loss2.png
quadratic-section/smoothing-subsection/phase_diagram_zero_loss3.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_ctilde.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_loss.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_b_derivative.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_c_derivative.png
quadratic-section/smoothing-subsection/examples/example14/backprop_*_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example14/backprop_*_roots_real.png
quadratic-section/smoothing-subsection/examples/example14/backprop_*_roots_imag.png
quadratic-section/smoothing-subsection/phase_diagram_zero_loss2.png
quadratic-section/smoothing-subsection/phase_diagram_zero_loss5.png
quadratic-section/smoothing-subsection/examples/example18/*_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example18/*_roots_real.png
quadratic-section/smoothing-subsection/examples/example18/*_roots_imag.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_normal_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_normal_roots_real.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_normal_roots_imag.png
quadratic-section/smoothing-subsection/examples/example20/analytic_*_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example20/analytic_*_roots_real.png
quadratic-section/smoothing-subsection/examples/example20/analytic_*_roots_imag.png
quadratic-section/smoothing-subsection/examples/example20/given_*_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example20/given_*_roots_real.png
quadratic-section/smoothing-subsection/examples/example20/given_*_roots_imag.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_reg_0.1_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_reg_0.1_roots_real.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_reg_0.1_roots_imag.png
quadratic-section/smoothing-subsection/table_exp4.tex
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_normal_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_normal_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_normal_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_large_first_grad_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_large_first_grad_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_large_first_grad_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example22/*_phase_diagram_*.png
quadratic-section/smoothing-subsection/examples_3_parameter/example22/*_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example22/*_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_reg_0.1_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_reg_0.1_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example9/*_reg_0.1_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example23/*_normal_fast_phase_diagram_2.png
quadratic-section/smoothing-subsection/examples_3_parameter/example23/hats_*_normal_fast_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example23/*_normal_fast_a.png
quadratic-section/smoothing-subsection/examples_3_parameter/example23/alt_*_normal_fast_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_phase_diagram_*.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_phase_diagram_*.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_a.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_b.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_c.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_phase_diagram_*.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_a.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_b.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_c.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_phase_diagram_*.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_a.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_b.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_c.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_phase_diagram_*.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_real.png
quadratic-section/smoothing-subsection/examples_3_parameter/example1/*_roots_imag.png
quadratic-section/smoothing-subsection/examples_3_parameter/example5/bad_a.tex
quadratic-section/smoothing-subsection/examples_3_parameter/example5/bad_ab.tex
quadratic-section/smoothing-subsection/examples_3_parameter/example5/bad_abc.tex
quadratic-section/smoothing-subsection/examples/example24/phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example24/roots_real.png
quadratic-section/smoothing-subsection/examples/example24/roots_imag.png
quadratic-section/smoothing-subsection/examples/example24/ctilde.png
quadratic-section/smoothing-subsection/examples/example24/b.png
quadratic-section/smoothing-subsection/examples/example24/c.png
quadratic-section/smoothing-subsection/examples/example24/loss.png
quadratic-section/smoothing-subsection/examples/example24/b_derivative.png
quadratic-section/smoothing-subsection/examples/example24/c_derivative.png
quadratic-section/smoothing-subsection/examples/example27/backprop_lbfgs_*_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example27/backprop_lbfgs_*_roots_real.png
quadratic-section/smoothing-subsection/examples/example27/backprop_lbfgs_*_roots_imag.png


==> filenames.txt <==
quadratic-section/smoothing-subsection/t_target_b_hat_plot.png
quadratic-section/smoothing-subsection/phase_diagram_expnum1.png
quadratic-section/smoothing-subsection/roots_expnum1.png
quadratic-section/smoothing-subsection/examples/example12/backprop_grad_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example12/backprop_grad_roots_real.png
quadratic-section/smoothing-subsection/examples/example12/backprop_grad_roots_imag.png
quadratic-section/smoothing-subsection/phase_diagram_expnum17.png
quadratic-section/smoothing-subsection/roots_real_expnum17.png
quadratic-section/smoothing-subsection/roots_imag_expnum17.png
quadratic-section/smoothing-subsection/examples_3_parameter/example19
quadratic-section/differentiation-subsection/newton_backprop_7iters.png
quadratic-section/differentiation-subsection/newton_analytic_7iters.png
quadratic-section/differentiation-subsection/newton_backprop_20iters.png
quadratic-section/differentiation-subsection/newton_analytic_20iters.png
quadratic-section/differentiation-subsection/newton_backprop_50iters.png
quadratic-section/differentiation-subsection/newton_analytic_50iters.png
quadratic-section/differentiation-subsection/newton_threshold.png
quadratic-section/differentiation-of-complex-subsection/table1.tex
quadratic-section/differentiation-of-complex-subsection/table2.tex
quadratic-section/differentiation-of-complex-subsection/table3.tex
quadratic-section/differentiation-of-complex-subsection/table4.tex
cubic-section/cross_section/roots_phase_space.png
cubic-section/cross_section/roots_phase_space_all4.png
cubic-section/cross_section/roots_phase_space_all5.png
cubic-section/cross_section/roots_tilde_phase_space.png
cubic-section/cross_section/roots_phase_space_all8.png
cubic-section/cross_section/roots_phase_space_all9.png
cubic-section/arctan/arctan2.png
cubic-section/arctan/tilde_phase_space_arctan2.png
cubic-section/motivation_for_smoothing/s_zero_curve_with_target1.png
cubic-section/motivation_for_smoothing/s_zero_curve_with_target2.png
cubic-section/analytic_t_target_b_hat_plot_positive.png
cubic-section/analytic_t_target_b_hat_plot_negative.png
cubic-section/examples_4_parameter/example1
cubic-section/examples_4_parameter/example2
quadratic-section/smoothing-subsection/phase_diagram_expnum36.png
quadratic-section/smoothing-subsection/loss_expnum36.png
quadratic-section/smoothing-subsection/phase_diagram_expnum35.png
quadratic-section/smoothing-subsection/loss_expnum35.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_phase_diagram_1.png
quadratic-section/smoothing-subsection/phase_diagram_zoom_expnum5_new.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_roots_real.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_roots_imag.png
quadratic-section/smoothing-subsection/phase_diagram_zero_loss2.png
quadratic-section/smoothing-subsection/phase_diagram_zero_loss3.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_ctilde.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_loss.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_b_derivative.png
quadratic-section/smoothing-subsection/examples/example13/backprop_grad_c_derivative.png
quadratic-section/smoothing-subsection/examples/example14
quadratic-section/smoothing-subsection/phase_diagram_zero_loss2.png
quadratic-section/smoothing-subsection/phase_diagram_zero_loss5.png
quadratic-section/smoothing-subsection/examples/example18
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_normal_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_normal_roots_real.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_normal_roots_imag.png
quadratic-section/smoothing-subsection/examples/example20
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_reg_0.1_phase_diagram_1.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_reg_0.1_roots_real.png
quadratic-section/smoothing-subsection/examples/example21/orthogonal_clamping_given_1.0_reg_0.1_roots_imag.png
quadratic-section/smoothing-subsection/table_exp4.tex
quadratic-section/smoothing-subsection/examples_3_parameter/example9
quadratic-section/smoothing-subsection/examples_3_parameter/example22
quadratic-section/smoothing-subsection/examples_3_parameter/example9
quadratic-section/smoothing-subsection/examples_3_parameter/example23
quadratic-section/smoothing-subsection/examples_3_parameter/example1
quadratic-section/smoothing-subsection/examples_3_parameter/example5/bad_a.tex
quadratic-section/smoothing-subsection/examples_3_parameter/example5/bad_ab.tex
quadratic-section/smoothing-subsection/examples_3_parameter/example5/bad_abc.tex
quadratic-section/smoothing-subsection/examples/example24
quadratic-section/smoothing-subsection/examples/example27

